Beyond Leaderboards: A survey of methods for revealing weaknesses in Natural Language Inference data and models

Recent years have seen a growing number of publications that analyse Natural Language Inference (NLI) datasets for superficial cues, whether they undermine the complexity of the tasks underlying those datasets and how they impact those models that are optimised and evaluated on this data. This structured survey provides an overview of the evolving research area by categorising reported weaknesses in models and datasets and the methods proposed to reveal and alleviate those weaknesses for the English language. We summarise and discuss the findings and conclude with a set of recommendations for possible future research directions. We hope it will be a useful resource for researchers who propose new datasets, to have a set of tools to assess the suitability and quality of their data to evaluate various phenomena of interest, as well as those who develop novel architectures, to further understand the implications of their improvements with respect to their model's acquired capabilities.

==> README.txt <==
* Contents

Makefile	Makefile for compling coling 2020.tex in pdflatex
README.txt	This file
acl.bst		BibTeX `acl' style file
coling2020.dotx	Microsoft Word template file for Coling 2020
coling2020.pdf	PDF file for Coling 2020
coling2020.sty	LaTeX style file for Coling 2020
coling2020.tex	LaTeX sample file for Coling 2020


==> queries.txt <==
allintitle: reasoning ("reading comprehension" OR "machine comprehension")   -image -visual -"knowledge graph" -"knowledge graphs"

allintitle: comprehension ((((set OR dataset) OR corpus) OR benchmark) OR "gold standard") -image -visual -"knowledge graph" -"knowledge graphs"

allintitle: entailment ((((set OR dataset) OR corpus) OR benchmark) OR "gold standard") -image -visual -"knowledge graph" -"knowledge graphs"

allintitle: reasoning ((((set OR dataset) OR corpus) OR benchmark) OR "gold standard") -image -visual -"knowledge graph" -"knowledge graphs"

allintitle: QA ((((set OR dataset) OR corpus) OR benchmark) OR "gold standard") -image -visual -"knowledge graph" -"knowledge graphs" -"open"

allintitle: NLI ((((set OR dataset) OR corpus) OR benchmark) OR "gold standard") -image -visual -"knowledge graph" -"knowledge graphs"

allintitle: language inference ((((set OR dataset) OR corpus) OR benchmark) OR "gold standard") -image -visual -"knowledge graph" -"knowledge graphs"

allintitle: "question answering" ((((set OR dataset) OR corpus) OR benchmark) OR "gold standard") -image -visual -"knowledge graph" -"knowledge graphs"
